The Neutral Hydrogen Cosmological Mass Density at z=5

We present the largest homogeneous survey of $z>4.4$ damped Lyman-$\alpha$ systems (DLAs) using the spectra of 163 QSOs that comprise the Giant Gemini GMOS (GGG) survey. With this survey we make the most precise high-redshift measurement of the cosmological mass density of neutral hydrogen, $\Omega_{\rm HI}$. At such high redshift important systematic uncertainties in the identification of DLAs are produced by strong intergalactic medium absorption and QSO continuum placement. These can cause spurious DLA detections, result in real DLAs being missed, or bias the inferred DLA column density distribution. We correct for these effects using a combination of mock and higher-resolution spectra, and show that for the GGG DLA sample the uncertainties introduced are smaller than the statistical errors on $\Omega_{\rm HI}$. We find $\Omega_{\rm HI}=0.98^{+0.20}_{-0.18}\times10^{-3}$ at $\langle z\rangle=4.9$, assuming a 20% contribution from lower column density systems below the DLA threshold. By comparing to literature measurements at lower redshifts, we show that $\Omega_{\rm HI}$ can be described by the functional form $\Omega_{\rm HI}(z)\propto(1+z)^{0.4}$. This gradual decrease from $z=5$ to $0$ is consistent with the bulk of HI gas being a transitory phase fuelling star formation, which is continually replenished by more highly-ionized gas from the intergalactic medium, and from recycled galactic winds.

==> tab5.txt <==
# Table 5: Redshift limits used to calculate the redshift search path
# for DLAs for each QSO.  Columns give the QSO name, the start and end
# redshifts for the DLA search, and the QSO redshift.
qso                      zmin   zmax   zem
SDSSJ001115.23+144601.8  4.037  4.870  4.970
SDSSJ004054.65-091526.8  4.046  4.880  4.980
SDSSJ010619.24+004823.3  3.598  4.358  4.449
SDSSJ012509.42-104300.8  3.639  4.406  4.498
SDSSJ021043.16-001818.4  3.868  4.674  4.770
SDSSJ023137.65-072854.4  4.417  5.313  5.420
SDSSJ033119.66-074143.1  3.838  4.638  4.734
SDSSJ033829.30+002156.2  4.096  4.939  5.040
SDSSJ073103.12+445949.4  4.061  4.898  4.998
SDSSJ075907.57+180054.7  3.911  4.723  4.820
SDSSJ080023.01+305101.1  3.789  4.581  4.676
SDSSJ080715.11+132805.1  3.961  4.782  4.880
SDSSJ081806.87+071920.2  3.746  4.531  4.625
SDSSJ082212.34+160436.9  3.649  4.418  4.510
SDSSJ082454.02+130217.0  4.237  5.103  5.207
SDSSJ083655.80+064104.6  3.586  4.344  4.435
SDSSJ083920.53+352459.3  3.880  4.688  4.784
SDSSJ084627.84+080051.7  4.086  4.927  5.028
SDSSJ084631.52+241108.3  3.845  4.646  4.742
SDSSJ085430.37+205650.8  4.214  5.076  5.179
SDSSJ085707.94+321031.9  3.890  4.699  4.796
SDSSJ090100.61+472536.2  3.723  4.505  4.598
SDSSJ090245.76+085115.8  4.253  5.122  5.226
SDSSJ090634.84+023433.8  3.654  4.424  4.516
SDSSJ091316.55+591921.6  4.165  5.020  5.122
SDSSJ091543.63+492416.6  4.230  5.096  5.199
SDSSJ092216.81+265358.9  4.098  4.941  5.042
SDSSJ093523.31+411518.5  3.899  4.709  4.806
SDSSJ094056.01+584830.2  3.779  4.570  4.664
SDSSJ094108.36+594725.7  3.938  4.754  4.852
SDSSJ094409.52+100656.6  3.873  4.680  4.776
SDSSJ095632.03+321612.6  3.752  4.538  4.632
SDSSJ095707.67+061059.5  4.203  5.064  5.167
SDSSJ100251.20+223135.1  3.861  4.665  4.761
SDSSJ100416.12+434739.0  3.954  4.774  4.872
SDSSJ100444.30+202520.0  4.133  4.983  5.084
SDSSJ101549.00+002020.0  3.561  4.316  4.406
SDSSJ102332.07+633508.0  3.954  4.774  4.872
SDSSJ102622.87+471907.2  4.005  4.833  4.932
SDSSJ102623.61+254259.5  4.277  5.150  5.254
SDSSJ103418.65+203300.2  4.061  4.898  4.998
SDSSJ103601.03+500831.7  3.624  4.389  4.480
SDSSJ103711.04+313433.5  3.992  4.817  4.916
SDSSJ103919.28+344504.5  3.574  4.331  4.421
SDSSJ104041.09+162233.8  3.901  4.712  4.809
SDSSJ104325.55+404849.5  3.998  4.824  4.923
SDSSJ104351.19+650647.6  3.654  4.424  4.516
SDSSJ105020.40+262002.3  3.971  4.794  4.892
SDSSJ105036.46+580424.6  4.190  5.048  5.151
SDSSJ105322.98+580412.1  4.273  5.146  5.250
SDSSJ105445.43+163337.4  4.192  5.051  5.154
SDSSJ110045.23+112239.1  3.833  4.632  4.728
SDSSJ110134.36+053133.8  4.100  4.944  5.045
SDSSJ111523.24+082918.4  3.818  4.615  4.710
SDSSJ111741.26+261039.2  3.747  4.532  4.626
SDSSJ111920.64+345248.1  4.056  4.892  4.992
SDSSJ112253.50+005329.7  3.713  4.493  4.586
SDSSJ112534.93+380149.3  3.730  4.513  4.606
SDSSJ112857.84+575909.8  4.056  4.892  4.992
SDSSJ113246.50+120901.6  4.214  5.077  5.180
SDSSJ114008.67+620530.0  3.660  4.431  4.523
SDSSJ114225.30+110217.3  3.722  4.503  4.596
SDSSJ114657.79+403708.6  4.059  4.896  4.996
SDSSJ114826.16+302019.3  4.170  5.026  5.128
SDSSJ114914.88+281308.7  3.688  4.463  4.556
SDSSJ115424.73+134145.7  4.113  4.959  5.060
SDSSJ115809.39+634252.8  3.623  4.388  4.479
SDSSJ120036.72+461850.2  3.844  4.645  4.741
SDSSJ120055.61+181732.9  4.058  4.895  4.995
SDSSJ120102.01+073648.1  3.617  4.381  4.472
SDSSJ120110.31+211758.5  3.707  4.486  4.579
SDSSJ120131.56+053510.1  3.927  4.743  4.840
SDSSJ120207.78+323538.8  4.314  5.193  5.298
SDSSJ120441.73-002149.6  4.142  4.992  5.094
SDSSJ120725.27+321530.4  3.743  4.527  4.621
SDSSJ120730.84+153338.1  3.600  4.361  4.452
SDSSJ120952.72+183147.2  4.170  5.025  5.127
SDSSJ121134.04+484235.9  3.678  4.452  4.544
SDSSJ121422.02+665707.5  3.767  4.556  4.650
SDSSJ122016.05+315253.0  3.978  4.802  4.900
SDSSJ122146.42+444528.0  4.234  5.100  5.203
SDSSJ122237.96+195842.9  4.164  5.018  5.120
SDSSJ123333.47+062234.2  4.316  5.195  5.300
SDSSJ124247.91+521306.8  4.093  4.935  5.036
SDSSJ124400.04+553406.8  3.776  4.566  4.660
SDSSJ124515.46+382247.5  4.031  4.864  4.963
SDSSJ125025.40+183458.1  3.689  4.464  4.557
SDSSJ125353.35+104603.1  3.993  4.819  4.918
SDSSJ125718.02+374729.9  3.837  4.637  4.733
SDSSJ130002.16+011823.0  3.741  4.525  4.619
SDSSJ130110.95+252738.3  3.781  4.572  4.666
SDSSJ130152.55+221012.1  3.898  4.708  4.805
SDSSJ130215.71+550553.5  3.608  4.370  4.461
SDSSJ130619.38+023658.9  3.944  4.762  4.860
SDSSJ130917.12+165758.5  3.821  4.619  4.714
SDSSJ131234.08+230716.3  4.029  4.861  4.960
SDSSJ132512.49+112329.7  3.566  4.322  4.412
SDSSJ133203.86+553105.0  3.841  4.641  4.737
SDSSJ133250.08+465108.6  3.931  4.747  4.844
SDSSJ133412.56+122020.7  4.172  5.028  5.130
SDSSJ133728.81+415539.8  4.078  4.918  5.018
SDSSJ134015.03+392630.7  4.103  4.947  5.048
SDSSJ134040.24+281328.1  4.357  5.243  5.349
SDSSJ134134.19+014157.7  3.806  4.601  4.696
SDSSJ134141.45+461110.3  4.065  4.903  5.003
SDSSJ134154.01+351005.6  4.275  5.148  5.252
SDSSJ134743.29+495621.3  3.694  4.470  4.563
SDSSJ134819.87+181925.8  4.024  4.855  4.954
SDSSJ140146.53+024434.7  3.569  4.325  4.415
SDSSJ140404.63+031403.9  3.998  4.825  4.924
SDSSJ140503.29+334149.8  3.613  4.376  4.467
SDSSJ141209.96+062406.9  3.566  4.321  4.411
SDSSJ141914.18-015012.6  3.717  4.497  4.590
SDSSJ142025.75+615510.0  3.597  4.357  4.448
SDSSJ142144.98+351315.4  3.724  4.506  4.599
SDSSJ142325.92+130300.6  4.103  4.947  5.048
SDSSJ142526.09+082718.4  4.025  4.856  4.955
SDSSJ142705.86+330817.9  3.812  4.608  4.703
SDSSJ143352.21+022713.9  3.834  4.633  4.729
SDSSJ143605.00+213239.2  4.254  5.123  5.227
SDSSJ143629.94+063508.0  3.917  4.731  4.828
SDSSJ143751.82+232313.3  4.332  5.215  5.320
SDSSJ143835.95+431459.2  3.798  4.591  4.686
SDSSJ143850.48+055622.6  3.587  4.346  4.437
SDSSJ144331.17+272436.7  3.576  4.334  4.424
SDSSJ144407.63-010152.7  3.666  4.438  4.530
SDSSJ144717.97+040112.4  3.708  4.487  4.580
SDSSJ145107.93+025615.6  3.626  4.392  4.483
SDSSJ150027.89+434200.8  3.760  4.547  4.641
SDSSJ150802.28+430645.4  3.793  4.586  4.681
SDSSJ151155.98+040802.9  3.792  4.584  4.679
SDSSJ151320.89+105807.3  3.746  4.531  4.625
SDSSJ151719.09+490003.2  3.776  4.566  4.660
SDSSJ152005.93+233953.0  3.630  4.395  4.487
SDSSJ152404.23+134417.5  3.884  4.691  4.788
SDSSJ153247.41+223704.1  3.585  4.343  4.434
SDSSJ153459.75+132701.4  4.099  4.942  5.043
SDSSJ153650.25+500810.3  4.003  4.830  4.929
SDSSJ154352.92+333759.5  3.728  4.511  4.604
SDSSJ155243.04+255229.2  3.763  4.551  4.645
SDSSJ155426.16+193703.0  3.752  4.538  4.632
SDSSJ160336.64+350824.3  3.628  4.394  4.485
SDSSJ160516.16+210638.5  3.636  4.403  4.495
SDSSJ160734.22+160417.4  3.882  4.689  4.786
SDSSJ161105.64+084435.4  3.679  4.453  4.545
SDSSJ161425.13+464028.9  4.327  5.208  5.313
SDSSJ161447.03+205902.9  4.131  4.980  5.081
SDSSJ161616.26+513336.9  3.664  4.436  4.528
SDSSJ161622.10+050127.7  3.958  4.778  4.876
SDSSJ162445.03+271418.7  3.639  4.406  4.498
SDSSJ162626.50+275132.4  4.286  5.161  5.265
SDSSJ162629.19+285857.5  4.092  4.934  5.035
SDSSJ163411.82+215325.0  3.714  4.494  4.587
SDSSJ163636.93+315717.1  3.717  4.497  4.590
SDSSJ165902.12+270935.1  4.329  5.211  5.316
SDSSJ173744.87+582829.6  3.982  4.807  4.905
SDSSJ205724.14-003018.7  3.798  4.591  4.686
SDSSJ214725.71-083834.6  3.722  4.504  4.597
SDSSJ220008.66+001744.9  3.879  4.686  4.782
SDSSJ222509.19-001406.9  3.963  4.784  4.882
SDSSJ222845.14-075755.3  4.189  5.047  5.150
SDSSJ225246.43+142525.8  3.962  4.783  4.881
SDSSJ234003.51+140257.1  3.681  4.455  4.548

